Online identification and control of PDEs via Reinforcement Learning methods

We focus on the control of unknown Partial Differential Equations (PDEs). The system dynamics is unknown, but we assume we are able to observe its evolution for a given control input, as typical in a Reinforcement Learning framework. We propose an algorithm based on the idea to control and identify on the fly the unknown system configuration. In this work, the control is based on the State-Dependent Riccati approach, whereas the identification of the model on Bayesian linear regression. At each iteration, based on the observed data, we obtain an estimate of the a-priori unknown parameter configuration of the PDE and then we compute the control of the correspondent model. We show by numerical evidence the convergence of the method for infinite horizon control problems.

==> images/bb/problem5_blackbox_full.txt <==
\begin{table}[thb]
\centering
\begin{tabular}{r|r|r|r|r|r|r|r}
True $\mu$ & 0.01 & 0 & 0 & 0 & 0 & 1 & 0\\ 
\hline
Reconstr. $\mu$ & 0.0096 & -0.0002 & 0.0008 & 0.0004 & 0.1762 & 1.021 & -0
\end{tabular}
\caption{Test x: xxx, $dx = 0.025$, $dt = 0.025$, 1\% relative noise.} 
\label{tab: xxx}
\end{table}

==> images/bb/problem5_blackbox_partial_123467.txt <==
\begin{table}[thb]
\centering
\begin{tabular}{r|r|r|r|r|r|r|r}
True $\mu$ & 0.01 & 0 & 0 & 0 & 1 & 0 & \hline
Reconstr. $\mu$ & 0.0101 & -0.0003 & 0.0007 & 0.0116 & 1.0199 & 0 & \end{tabular}
\caption{Test x: xxx, $dx = 0.025$, $dt = 0.025$, 1\% relative noise.} 
\label{tab: xxx}
\end{table}

==> images/problem15.txt <==
\begin{table}[thb]
\centering
\begin{tabular}{r|r|r|r|r|r|r|r}
True $\mu$ & 0.5 & 0 & 0 & 0 & 0 & 6 & -1\\ 
\hline
Reconstr. $\mu$ & 0.4931 & 0.0012 & 0.0004 & 0.001 & -0.0016 & 5.9943 & -0.9999
\end{tabular}
\caption{Test x: xxx, $dx = 0.1$, $dt = 0.025$, 1\% relative noise.} 
\label{tab: xxx}
\end{table}

CPU TIME:
uncontrolled
14.6406
controlled
79.6406
RL
70.6719


==> images/problem18.txt <==
\begin{table}[thb]
\centering
\begin{tabular}{r|r|r|r|r|r|r|r}
True $\mu$ & 1 & 0 & 11 & 0 & -11 & 0 & 0\\ 
\hline
Reconstr. $\mu$ & 0.9992 & -0.0017 & 11.0008 & -0.0653 & -10.8232 & 0.0431 & 0
\end{tabular}
\caption{Test x: xxx, $dx = 0.01$, $dt = 0.01$, 1\% relative noise.} 
\label{tab: xxx}
\end{table}

CPU TIME:
uncontrolled
2.78125
controlled
11.2188
RL
10.3594


==> images/problem5.txt <==
\begin{table}[thb]
\centering
\begin{tabular}{r|r|r|r|r|r|r|r}
True $\mu$ & 0.01 & 0 & 0 & 0 & 0 & 1 & 0\\ 
\hline
Reconstr. $\mu$ & 0.0096 & -0 & -0.0008 & 0.002 & -0.001 & 0.9999 & -0
\end{tabular}
\caption{Test x: xxx, $dx = 0.025$, $dt = 0.025$, 1\% relative noise.} 
\label{tab: xxx}
\end{table}

CPU TIME:
uncontrolled
2.3125
controlled
23.875
RL
21.6875

